Unbounded-Time Analysis of Guarded LTI Systems with Inputs by Abstract Acceleration (extended version)

Linear Time Invariant (LTI) systems are ubiquitous in control applications. Unbounded-time reachability analysis that can cope with industrial-scale models with thousands of variables is needed. To tackle this problem, we use abstract acceleration, a method for unbounded-time polyhedral reachability analysis for linear systems. Existing variants of the method are restricted to closed systems, i.e., dynamical models without inputs or non-determinism. In this paper, we present an extension of abstract acceleration to linear loops with inputs, which correspond to discrete-time LTI control systems under guard conditions. The new method relies on a relaxation of the solution of the linear dynamical equation that leads to a precise over-approximation of the set of reachable states, which are evaluated using support functions. In order to increase scalability, we use floating-point computations and ensure soundness by interval arithmetic. Our experiments show that performance increases by several orders of magnitude over alternative approaches in the literature. In turn, this tremendous gain allows us to improve on precision by computing more expensive abstractions. We outperform state-of-the-art tools for unbounded-time analysis of LTI system with inputs in speed as well as in precision.

==> Reach0.dat <==
x f(x)
40 10
5 10
5 0
40 0
40 10


==> Reach1.dat <==
x f(x)
40.6 23
40.6 23
40.6 23
37.1 24.75
5.95 24.75
5.95 24.75
5.95 24.75
4.95 22.75
4.95 -0.25
4.95 -0.25
4.95 -0.25
8.45 -2
39.6 -2
39.6 -2
39.6 -2
40.6 0
40.6 23


==> Reach10.dat <==
x f(x)
97.7241 131.455
97.7241 131.455
88.2251 140.954
75.6171 147.258
72.7072 147.258
72.21 147.009
64.4891 139.288
3.57384 17.4575
3.57384 -2.25757
3.57384 -2.25757
13.0728 -11.7566
25.6808 -18.0605
28.5907 -18.0605
29.0879 -17.812
36.8088 -10.091
97.7241 111.739
97.7241 131.455


==> Reach11.dat <==
x f(x)
108.738 141.568
108.738 141.568
95.2963 155.01
88.0717 158.622
85.3517 158.622
82.9319 157.412
76.5832 151.064
3.34087 4.57884
3.34087 -2.43626
3.34087 -2.43626
16.7824 -15.8778
24.007 -19.4901
26.727 -19.4901
29.1467 -18.2802
35.4954 -11.9315
108.738 134.553
108.738 141.568


==> Reach12.dat <==
x f(x)
120.432 151.131
119.421 153.153
105.236 167.339
101.204 169.355
98.7534 169.355
94.4711 167.213
81.5397 154.282
3.09702 -2.6033
3.09702 -2.6033
4.10802 -4.62531
18.2933 -18.8105
22.325 -20.8264
24.7761 -20.8264
29.0584 -18.6853
41.9899 -5.75382
120.432 151.131
120.432 151.131


==> Reach13.dat <==
x f(x)
132.733 160.11
128.885 167.805
119.613 177.077
114.933 179.417
112.826 179.417
106.75 176.379
78.0747 147.704
2.84378 -2.75815
2.84378 -2.75815
6.69121 -10.453
15.9634 -19.7252
20.6435 -22.0652
22.7502 -22.0652
28.8269 -19.0269
57.5017 9.64789
132.733 160.11
132.733 160.11


==> Reach14.dat <==
x f(x)
145.562 168.473
138.968 181.661
134.532 186.096
129.174 188.776
127.483 188.776
119.687 184.878
73.2561 138.447
2.58265 -2.90034
2.58265 -2.90034
9.17635 -16.0877
13.612 -20.5234
18.9707 -23.2027
20.6612 -23.2027
28.4571 -19.3048
74.8882 27.1263
145.562 168.473
145.562 168.473


==> Reach15.dat <==
x f(x)
158.842 176.497
149.906 194.37
149.906 194.37
143.842 197.401
142.636 197.401
133.203 192.685
67.1416 126.623
2.31513 -3.02948
2.31513 -3.33168
11.2513 -21.204
11.2513 -21.204
17.3149 -24.2358
18.5211 -24.2358
27.9543 -19.5192
94.0157 46.5422
158.842 176.195
158.842 176.497


==> Reach16.dat <==
x f(x)
172.496 188.173
165.646 201.874
165.646 201.874
158.855 205.27
157.856 205.27
147.557 200.12
59.7943 112.358
2.04273 -3.14523
2.04273 -8.06531
8.89334 -21.7665
8.89334 -21.7665
15.684 -25.1619
16.6835 -25.1619
26.9826 -20.0123
114.745 67.7499
172.496 183.253
172.496 188.173


==> Reach17.dat <==
x f(x)
186.447 199.026
181.664 208.592
181.664 208.592
174.128 212.36
172.477 212.36
163.242 207.742
51.2817 95.7821
1.76693 -3.24737
1.76693 -12.6453
6.54989 -22.2112
6.54989 -22.2112
14.0854 -25.979
15.7369 -25.979
24.9719 -21.3614
136.932 90.5987
186.447 189.628
186.447 199.026


==> Reach18.dat <==
x f(x)
200.616 209.023
197.873 214.509
197.26 215.122
190.192 218.656
187.37 218.656
179.219 214.58
41.6755 77.0368
1.48918 -3.33572
1.48918 -17.0525
4.23227 -22.5387
4.84513 -23.1516
11.9135 -26.6857
14.7352 -26.6857
22.8866 -22.61
160.43 114.933
200.616 195.306
200.616 209.023


==> Reach19.dat <==
x f(x)
214.928 218.134
214.188 219.615
212.862 220.941
206.452 224.146
202.454 224.146
195.4 220.619
31.051 56.27
1.21094 -3.41017
1.21094 -21.2693
1.95144 -22.7503
3.27755 -24.0764
9.68749 -27.2814
13.685 -27.2814
20.739 -23.7544
185.088 140.595
214.928 200.275
214.928 218.134


==> Reach2.dat <==
x f(x)
42.482 35.97
42.482 35.97
42.482 35.97
35.517 39.4525
8.3465 39.4525
8.3465 39.4525
8.3465 39.4525
4.8765 32.5125
4.8765 -0.4975
4.8765 -0.4975
4.8765 -0.4975
11.8415 -3.98
39.012 -3.98
39.012 -3.98
39.012 -3.98
42.482 2.96
42.482 35.97


==> Reach20.dat <==
x f(x)
230.524 223.906
230.524 223.906
228.439 225.991
222.773 228.824
217.649 228.824
211.7 225.849
19.487 33.636
-0.282139 -5.90218
-0.282139 -22.8479
-0.282139 -22.8479
1.80277 -24.9328
7.46873 -27.7658
12.5925 -27.7658
18.5414 -24.7913
210.755 167.422
230.524 206.96
230.524 223.906


==> Reach21.dat <==
x f(x)
246.799 227.38
246.799 227.38
243.914 230.264
239.072 232.685
232.876 232.685
228.034 230.264
7.06455 9.29469
-2.45846 -9.75135
-2.45846 -22.8338
-2.45846 -22.8338
0.425846 -25.7181
5.26809 -28.1392
11.4644 -28.1392
16.306 -25.7184
237.276 195.251
246.799 214.297
246.799 227.38


==> Reach22.dat <==
x f(x)
262.933 230.04
262.933 230.04
259.213 233.759
255.268 235.731
248.057 235.731
231.28 227.343
0.387015 -3.55033
-4.56809 -13.4605
-4.56809 -22.7109
-4.56809 -22.7109
-0.848784 -26.4302
3.09612 -28.4026
10.3072 -28.4026
27.0843 -20.0141
257.977 210.879
262.933 220.789
262.933 230.04


==> Reach23.dat <==
x f(x)
278.849 231.893
278.849 231.893
274.264 236.478
271.283 237.968
263.119 237.968
220.197 216.507
0.120372 -3.56968
-6.60213 -17.0147
-6.60213 -22.4824
-6.60213 -22.4824
-2.0173 -27.0673
0.962979 -28.5574
9.12733 -28.5574
52.0494 -7.09638
272.126 212.98
278.849 226.425
278.849 231.893


==> Reach24.dat <==
x f(x)
294.472 232.951
294.472 232.951
288.997 238.426
287.042 239.404
277.989 239.404
207.69 204.254
-0.140207 -3.5757
-8.55231 -20.3999
-8.55231 -22.1523
-8.55231 -22.1523
-3.07652 -27.6281
-1.12165 -28.6056
7.93136 -28.6056
78.2302 6.54384
286.06 214.374
294.472 231.198
294.472 232.951


==> Reach25.dat <==
x f(x)
309.733 233.227
309.733 233.227
303.346 239.614
302.471 240.052
292.597 240.052
193.857 190.682
-2.27234 -5.44746
-10.411 -21.7247
-10.411 -21.7247
-10.411 -21.7247
-4.02388 -28.1118
-3.14856 -28.5495
6.72563 -28.5495
105.465 20.8203
301.595 216.95
309.733 233.227
309.733 233.227


==> Reach26.dat <==
x f(x)
324.564 232.74
324.438 232.992
317.502 239.928
316.965 240.197
307.413 240.197
178.801 175.89
-6.04844 -8.95881
-12.1711 -21.2042
-12.1711 -21.2042
-12.0453 -21.4558
-5.10905 -28.3921
-4.57226 -28.6605
4.97962 -28.6605
133.592 35.6458
318.441 220.495
324.564 232.74
324.564 232.74


==> Reach27.dat <==
x f(x)
338.901 231.512
338.192 232.931
332.07 239.053
330.524 239.826
322.311 239.826
162.627 159.984
-9.69989 -12.3426
-13.8264 -20.5956
-13.8264 -20.5956
-13.1168 -22.0147
-6.99498 -28.1366
-5.44933 -28.9094
2.76418 -28.9094
162.448 50.9324
334.775 223.259
338.901 231.512
338.901 231.512


==> Reach28.dat <==
x f(x)
352.685 229.567
351.375 232.187
346.113 237.45
343.591 238.71
336.724 238.71
145.444 143.071
-13.2116 -15.5851
-15.3712 -19.9043
-15.3712 -19.9043
-14.061 -22.5246
-8.7988 -27.7869
-6.27722 -29.0476
0.590316 -29.0476
191.87 66.5922
350.526 225.248
352.685 229.567
352.685 229.567


==> Reach29.dat <==
x f(x)
365.861 226.933
363.937 230.781
359.574 235.144
356.114 236.874
350.593 236.874
127.364 125.26
-16.5694 -18.6735
-16.8005 -19.1357
-16.8005 -19.1357
-14.8763 -22.9842
-10.5135 -27.3469
-7.05303 -29.0772
-1.53216 -29.0772
221.697 82.5376
365.63 226.471
365.861 226.933
365.861 226.933


==> Reach3.dat <==
x f(x)
45.6045 48.8459
45.6045 48.8459
45.6045 48.8459
35.226 54.0352
12.1414 54.0352
12.1414 54.0352
12.1414 54.0352
4.78045 39.3134
4.78045 -0.741325
4.78046 -0.741325
4.78045 -0.741325
15.159 -5.9306
38.2436 -5.9306
38.2436 -5.9306
38.2436 -5.9306
45.6045 8.7912
45.6045 48.8459


==> Reach30.dat <==
x f(x)
378.379 223.64
375.831 228.736
372.402 232.165
368.043 234.345
363.863 234.345
105.198 105.012
-18.11 -18.2957
-18.11 -18.2957
-18.11 -18.2957
-15.5617 -23.3923
-12.1328 -26.8212
-7.77418 -29.0005
-3.59391 -29.0005
255.071 100.332
378.379 223.64
378.379 223.64
378.379 223.64


==> Reach31.dat <==
x f(x)
390.191 219.721
387.012 226.079
384.546 228.545
379.334 231.151
376.481 231.151
82.0094 83.9155
-19.2963 -17.3902
-19.2963 -17.3902
-19.2963 -17.3902
-16.1173 -23.7483
-13.6509 -26.2146
-8.43843 -28.8209
-5.58615 -28.8209
288.886 118.415
390.191 219.721
390.191 219.721
390.191 219.721


==> Reach32.dat <==
x f(x)
401.258 215.211
397.445 222.837
395.964 224.318
389.945 227.327
388.402 227.327
58.3906 62.3217
-20.3564 -16.4254
-20.3564 -16.4254
-20.3564 -16.4254
-16.5433 -24.0516
-15.0629 -25.5321
-9.04388 -28.5415
-7.50065 -28.5415
322.511 136.464
401.258 215.211
401.258 215.211
401.258 215.211


==> Reach4.dat <==
x f(x)
49.921 61.5657
49.921 61.5657
49.921 61.5657
36.1961 68.4281
17.2806 68.4281
17.2806 68.4281
17.2806 68.4281
4.66291 43.1927
4.66291 -0.980348
4.66291 -0.980348
4.66291 -0.980348
18.3878 -7.84278
37.3033 -7.84278
37.3033 -7.84278
37.3033 -7.84278
49.921 17.3927
49.921 61.5657


==> Reach5.dat <==
x f(x)
55.3799 74.0696
55.3799 74.0696
55.3799 74.0696
38.391 82.5641
23.705 82.5641
23.705 82.5641
23.705 82.5641
4.52499 44.204
4.52499 -1.21349
4.52499 -1.21349
4.52499 -1.21349
21.5139 -9.70795
36.1999 -9.70795
36.1999 -9.70795
36.1999 -9.70795
55.3799 28.6521
55.3799 74.0696


==> Reach6.dat <==
x f(x)
61.9255 86.3006
61.9255 86.3006
61.9255 86.3006
41.7691 96.3788
31.3503 96.3788
31.3503 96.3788
29.6889 94.7175
4.36789 44.0754
4.36789 -1.43974
4.36789 -1.43974
4.36789 -1.43974
24.5243 -11.5179
34.9431 -11.5179
34.9431 -11.5179
36.6044 -9.8566
61.9255 40.7855
61.9255 86.3006


==> Reach7.dat <==
x f(x)
69.4978 98.2044
69.4978 98.2044
69.4978 98.2044
46.2839 109.811
40.1477 109.811
40.1477 109.811
36.6844 106.348
4.19288 41.365
4.19288 -1.65814
4.19288 -1.65814
4.19288 -1.65814
27.4068 -13.2651
33.543 -13.2651
33.543 -13.2651
37.0062 -9.80188
69.4978 55.1812
69.4978 98.2044


==> Reach8.dat <==
x f(x)
78.0333 109.729
78.0333 109.729
76.8516 110.911
53.0661 122.804
50.0244 122.804
50.0244 122.804
44.8216 117.601
4.00128 35.9605
4.00128 -1.86778
4.00128 -1.86778
5.18297 -3.04947
28.9685 -14.9422
32.0102 -14.9422
32.0102 -14.9422
37.2129 -9.73951
78.0333 71.9012
78.0333 109.729


==> Reach9.dat <==
x f(x)
87.4652 120.828
87.4652 120.828
82.0586 126.234
63.9221 135.303
60.904 135.303
60.904 135.303
54.0313 128.43
3.79446 27.9563
3.79446 -2.06784
3.79446 -2.06784
9.20113 -7.47451
27.3376 -16.5428
30.3557 -16.5428
30.3557 -16.5428
37.2284 -9.67001
87.4652 90.8036
87.4652 120.828

